Model order reduction strategies for weakly dispersive waves

We focus on the numerical modelling of water waves by means of depth averaged models. We consider in particular PDE systems which consist in a nonlinear hyperbolic model plus a linear dispersive perturbation involving an elliptic operator. We propose two strategies to construct reduced order models for these problems, with the main focus being the control of the overhead related to the inversion of the elliptic operators, as well as the robustness with respect to variations of the flow parameters. In a first approach, only a linear reduction strategies is applied only to the elliptic component, while the computations of the nonlinear fluxes are still performed explicitly. This hybrid approach, referred to as pdROM, is compared to a hyper-reduction strategy based on the empirical interpolation method to reduce also the nonlinear fluxes. We evaluate the two approaches on a variety of benchmarks involving a generalized variant of the BBM-KdV model with a variable bottom, and a one-dimensional enhanced weakly dispersive shallow water system. The results show the potential of both approaches in terms of cost reduction, with a clear advantage for the pdROM in terms of robustness, and for the EIMROM in terms of cost reduction.

==> figures/Test_damBreak/scipy_vs_numba.txt <==
3.90985310

==> figures/Test_damBreak/small_edit_vs_ROM.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.49972983807714133    0.14692515023069863    0.14552671875356132  0.15923386620430324
20    0.07129985048877682    0.07500012177473282    0.14928340918641922  0.14794819028902728
30    0.007984296585381214    0.03795753267146762    0.18516047132348154  0.15727904346902472
40    0.004385513588680563    0.05231701963113511    0.1528768284029945  0.16450290096900574
50    0.004527184853075392    0.05279637205454615    0.19781119739624123  0.17794007737804304
60    0.0034342544109555928    0.10237140321630014    0.19041982303247385  0.18544489246370754
70    0.0016234822025901136    0.5763022684092943    0.20841164814993304  0.19879890632120303
80    0.0015592726555679923    0.7033396592008891    0.2167780317386731  0.24283710850847126
90    0.001053656626578245    0.32293378551445595    0.24287524485096065  0.23755194773175908
100    0.00026596609075025477    0.26837765516806694    0.2453362307022286  0.2453069953224882


==> figures/Test_damBreak/small_edit_vs_ROM_on_scipy.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.49972983807714133    0.14692515023069863    0.0372205080651902  0.04072630409090184
20    0.07129985048877682    0.07500012177473282    0.03818133455638179  0.037839833516814414
30    0.007984296585381214    0.03795753267146762    0.04735739852638853  0.04022633064267434
40    0.004385513588680563    0.05231701963113511    0.03910040213433388  0.042073933946333984
50    0.004527184853075392    0.05279637205454615    0.050592999904985135  0.0455106810755873
60    0.0034342544109555928    0.10237140321630014    0.04870255180393695  0.04743014323907335
70    0.0016234822025901136    0.5763022684092943    0.053304214492600394  0.050845620374425235
80    0.0015592726555679923    0.7033396592008891    0.05544403493594117  0.062109010861937215
90    0.001053656626578245    0.32293378551445595    0.062118764768679294  0.0607572565517987
100    0.00026596609075025477    0.26837765516806694    0.06274819656312904  0.06274071920298009


==> figures/Test_periodicSoliton/scipy_vs_numba.txt <==
5.22209829

==> figures/Test_periodicSoliton/small_edit_vs_ROM.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.9442470884343279    1.1507723489644712    0.1920950566614629  0.18173917295911837
20    0.14038661466603253    0.7930955837773755    0.18768725004162323  0.19397416291140537
30    0.011303511329891273    0.4018690918022932    0.24126188964086373  0.22649061329618148
40    0.0008339313592508416    0.08147626181277486    0.21720582618319595  0.23816070661113672
50    0.00010175838491726784    0.009033926093785468    0.28996658448803175  0.26276832238158654
60    1.5325822888928598e-05    0.0016153632764624385    0.2664201995471118  0.2702572660649667
70    2.3851835863499563e-06    0.0002906515909845337    0.3146147966154941  0.3163899324310094
80    3.883733105494635e-07    4.9868810109546154e-05    0.30491514971601713  0.29723771499175905
90    6.395300326900349e-08    8.60926806085966e-06    0.335579103888318  0.3058198254802114
100    1.084167675857368e-08    1.4494767444822362e-06    0.33700293742189813  0.33192502559709386


==> figures/Test_periodicSoliton/small_edit_vs_ROM_on_scipy.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.9442470884343279    1.1507723489644712    0.036785032781508686  0.034801944158132064
20    0.14038661466603253    0.7930955837773755    0.035940964673649455  0.03714487017766766
30    0.011303511329891273    0.4018690918022932    0.04620018168925804  0.043371572280940726
40    0.0008339313592508416    0.08147626181277486    0.041593592127487776  0.045606324036736506
50    0.00010175838491726784    0.009033926093785468    0.05552683396081477  0.0503185325054116
60    1.5325822888928598e-05    0.0016153632764624385    0.05101784472917503  0.05175261958542169
70    2.3851835863499563e-06    0.0002906515909845337    0.06024681638447584  0.06058674407600639
80    3.883733105494635e-07    4.9868810109546154e-05    0.058389393109939805  0.05691921114420897
90    6.395300326900349e-08    8.60926806085966e-06    0.06426135347707536  0.0585626330059626
100    1.084167675857368e-08    1.4494767444822362e-06    0.06453400892234515  0.06356161975115358


==> figures/Test_periodicSolitonOnBump/scipy_vs_numba.txt <==
4.50005739

==> figures/Test_periodicSolitonOnBump/small_edit_vs_ROM.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.587727877084217    0.4233978117416734    0.1659246850186032  0.1616700714345664
20    0.2937177102717241    0.3578872029734295    0.14388815141450262  0.15913694803108425
30    0.09458867462338466    0.2389274718572747    0.2015999965650906  0.17718814429603333
40    0.027050238197403945    0.15406587626640592    0.17965199883805494  0.18375288392100017
50    0.007754038689872619    0.09653624516678498    0.22474322863250265  0.2046824065502527
60    0.003507888439028438    0.03043556090526379    0.20102440466450372  0.19361515016797562
70    0.001560101484330803    0.013878546814059377    0.2460946554236248  0.21489796029562666
80    0.0008125118484500011    0.006816730880779224    0.23288252366598913  0.2360984847769448
90    0.00031345034944605716    0.003083086558272049    0.2744687327655832  0.2902803490721254
100    0.00017084598781172598    0.0016301333622703422    0.29155845331953356  0.27499301842433505


==> figures/Test_periodicSolitonOnBump/small_edit_vs_ROM_on_scipy.txt <==
NROM    errorROM         errorSmall      compTimeROM      compTimeSmall 
10    0.587727877084217    0.4233978117416734    0.03687168201712314  0.035926224388809734
20    0.2937177102717241    0.3578872029734295    0.03197473699824939  0.035363315255470984
30    0.09458867462338466    0.2389274718572747    0.04479942792820565  0.03937464104846712
40    0.027050238197403945    0.15406587626640592    0.039922157297780356  0.040833453472609124
50    0.007754038689872619    0.09653624516678498    0.049942302802685176  0.045484399189754575
60    0.003507888439028438    0.03043556090526379    0.04467152024811759  0.04302504024576415
70    0.001560101484330803    0.013878546814059377    0.05468700380462394  0.047754493294715684
80    0.0008125118484500011    0.006816730880779224    0.05175101196663276  0.052465660877669094
90    0.00031345034944605716    0.003083086558272049    0.060992273916570514  0.0645059216210469
100    0.00017084598781172598    0.0016301333622703422    0.06478994116515442  0.06110878035497941


==> figures/Test_systemSolitonPeriodic/scipy_vs_numba.txt <==
4.9991098048940525

==> figures/Test_systemSolitonPeriodic/small_edit_vs_ROM.txt <==
NROM  errorsROM   errorsSplitROM   compTimes   compTimesSplit 
20    0.039912540606468205   0.06435140058785442   0.1532702644852273   0.2502407035510811 
30    0.004239637809984422   0.005485977478646488   0.20236760549739516   0.279599957924063 
40    0.0006744228591229521   0.0006646265222501156   0.23770524511929556   0.3156485097590362 
50    4.2447055877307815e-05   4.236177685109514e-05   0.285012417506322   0.3722569663465123 
60    1.0066859626258109e-05   1.2247902194860838e-05   0.3192280201581989   0.45144723032556294 
70    1.1306836678415086e-06   3.6568420789110545e-06   0.4067330990013292   0.5036279710648124 
80    7.192060945397945e-08   1.477453142299984e-07   0.4461769172358698   0.5585236594820016 
90    6.474502750653606e-09   1.6049735694012134e-08   0.5611459638844373   0.6633406640275975 
100    2.004371869150271e-09   1.0468861527502064e-08   0.6402922969039746   0.7588099369098216 


==> figures/Test_systemSolitonPeriodic/small_edit_vs_ROM_on_scipy.txt <==
NROM  errorsROM   errorsSplitROM   compTimes   compTimesSplit 
20    0.039912540606468205   0.06435140058785442   0.030659511486460657   0.05005705281890372 
30    0.004239637809984422   0.005485977478646488   0.040480728248713474   0.055929949298240834 
40    0.0006744228591229521   0.0006646265222501156   0.047549514692913075   0.0631409435035856 
50    4.2447055877307815e-05   4.236177685109514e-05   0.05701263397481271   0.07446465088285886 
60    1.0066859626258109e-05   1.2247902194860838e-05   0.06385697306462033   0.0903055239722086 
70    1.1306836678415086e-06   3.6568420789110545e-06   0.08136110525180777   0.10074353049252253 
80    7.192060945397945e-08   1.477453142299984e-07   0.08925127365657569   0.11172462323896454 
90    6.474502750653606e-09   1.6049735694012134e-08   0.11224917751058076   0.13269175711607636 
100    2.004371869150271e-09   1.0468861527502064e-08   0.12808126284346427   0.1517890117490434 

